Inventory Control and Storage Design via an $L^{\infty}$-control approach

Inventory control traditionally focuses on pricing and production rates, while physical storage capacity is typically fixed at the initial design stage. This paper addresses this relatively unexplored aspect by formulating a non-standard optimal control problem. The objective combines the classical integral term, capturing inventory-related costs, with an L^\infty-term, representing the maximum inventory level over the planning horizon. We first establish a relationship between the optimal pricing and production-rate policies, reducing the problem's dimensionality. Building on our earlier framework, we establish the existence of an optimal relaxed control and obtain an \epsilon-optimal pure control for the reduced problem through smooth approximation. Numerical solutions of the resulting approximate problem demonstrate a substantial reduction in required storage capacity, with a negligible loss in net revenue (less than 6%), after accounting for shortage, holding, and production costs. We also observe that increasing the weight of the L^\infty-component reduces fluctuations in the inventory trajectory. These findings are particularly relevant when future demand information is incomplete or unavailable. In such settings, dynamically adjusting pricing and production policies to keep inventory levels close to zero can substantially reduce storage requirements with only a negligible loss in net revenue. Our results highlight the potential of incorporating inventory-level considerations directly into operational decision-making, particularly when physical storage capacity can be designed flexibly.

==> els-cas-templates/manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

